Modeling language contact with the Iterated Learning Model

Contact between languages has the potential to transmit vocabulary and other language features; however, this does not always happen. Here, an iterated learning model is used to examine, in a simple way, the resistance of languages to change during language contact. Iterated learning models are agent-based models of language change, they demonstrate that languages that are expressive and compositional arise spontaneously as a consequence of a language transmission bottleneck. A recently introduced type of iterated learning model, the Semi-Supervised ILM is used to simulate language contact. These simulations do not include many of the complex factors involved in language contact and do not model a population of speakers; nonetheless the model demonstrates that the dynamics which lead languages in the model to spontaneously become expressive and compositional, also cause a language to maintain its core traits even after mixing with another language.

==> figs/ailm_20_30_0.75.csv <==
generation,trial,p,propertyType,property
1,1,0.75,e,0.0003282168500564108
1,1,0.75,c,-0.016042780748663103
1,1,0.75,s,1.0
1,1,0.75,a,0.7502527236938477
1,1,0.75,b,0.24974727630615234
2,1,0.75,e,0.9056877955439155
2,1,0.75,c,0.9599226840671379
2,1,0.75,s,0.33821582794189453
2,1,0.75,a,0.4511394500732422
2,1,0.75,b,0.0
3,1,0.75,e,0.9146288012420299
3,1,0.75,c,0.9644946941126924
3,1,0.75,s,0.8224716186523438
3,1,0.75,a,0.44941043853759766
3,1,0.75,b,0.0
4,1,0.75,e,0.97546446094514
4,1,0.75,c,0.9862069984907408
4,1,0.75,s,0.8891134262084961
4,1,0.75,a,0.48970603942871094
4,1,0.75,b,0.0
5,1,0.75,e,0.7478251013178444
5,1,0.75,c,0.8805732845492057
5,1,0.75,s,0.6964998245239258
5,1,0.75,a,0.3412446975708008
5,1,0.75,b,0.0
6,1,0.75,e,0.754533001890675
6,1,0.75,c,0.9190736713187448
6,1,0.75,s,0.5275335311889648
6,1,0.75,a,0.36180877685546875
6,1,0.75,b,0.0
7,1,0.75,e,0.8004237414751081
7,1,0.75,c,0.9138981306768643
7,1,0.75,s,0.5733575820922852
7,1,0.75,a,0.3977184295654297
7,1,0.75,b,1.9073486328125e-6
8,1,0.75,e,0.9324020668098598
8,1,0.75,c,0.9692659646003823
8,1,0.75,s,0.7316417694091797
8,1,0.75,a,0.46402454376220703
8,1,0.75,b,0.0
9,1,0.75,e,0.9589579888870825
9,1,0.75,c,0.9743436872248403
9,1,0.75,s,0.8914651870727539
9,1,0.75,a,0.4782438278198242
9,1,0.75,b,0.0
10,1,0.75,e,0.809184458036666
10,1,0.75,c,0.9287214453402863
10,1,0.75,s,0.768031120300293
10,1,0.75,a,0.39580726623535156
10,1,0.75,b,0.0
11,1,0.75,e,0.7491615303142232
11,1,0.75,c,0.8829809091462201
11,1,0.75,s,0.5706844329833984
11,1,0.75,a,0.34250545501708984
11,1,0.75,b,9.5367431640625e-7
12,1,0.75,e,0.7657910568623113
12,1,0.75,c,0.9126053700234616
12,1,0.75,s,0.5326957702636719
12,1,0.75,a,0.3731269836425781
12,1,0.75,b,0.0
13,1,0.75,e,0.7576742300741692
13,1,0.75,c,0.9293830271675272
13,1,0.75,s,0.5512943267822266
13,1,0.75,a,0.36510276794433594
13,1,0.75,b,0.0
14,1,0.75,e,0.45510994859064813
14,1,0.75,c,0.7403204023131557
14,1,0.75,s,0.2435007095336914
14,1,0.75,a,0.16864871978759766
14,1,0.75,b,0.0
15,1,0.75,e,0.9131759951310486
15,1,0.75,c,0.9602826546524527
15,1,0.75,s,0.3038673400878906
15,1,0.75,a,0.4550666809082031
15,1,0.75,b,0.0
16,1,0.75,e,0.6869942111686115
16,1,0.75,c,0.8671429693861769
16,1,0.75,s,0.5883407592773438
16,1,0.75,a,0.32429981231689453
16,1,0.75,b,0.0
17,1,0.75,e,0.9467278988352821
17,1,0.75,c,0.9746172977660855
17,1,0.75,s,0.6144266128540039
17,1,0.75,a,0.47408390045166016
17,1,0.75,b,0.0
18,1,0.75,e,0.7757479775362598
18,1,0.75,c,0.9207479652684781
18,1,0.75,s,0.7197284698486328
18,1,0.75,a,0.38186168670654297
18,1,0.75,b,0.0
19,1,0.75,e,0.9378965928763422
19,1,0.75,c,0.9678501174071807
19,1,0.75,s,0.7164850234985352
19,1,0.75,a,0.4702568054199219
19,1,0.75,b,0.0
20,1,0.75,e,0.9250025809248418
20,1,0.75,c,0.9710537377129712
20,1,0.75,s,0.8653554916381836
20,1,0.75,a,0.4600648880004883
20,1,0.75,b,9.5367431640625e-7
1,2,0.75,e,-0.00013156814370131637
1,2,0.75,c,-0.016042780748663103
1,2,0.75,s,1.0
1,2,0.75,a,0.7498750686645508
1,2,0.75,b,0.2501249313354492
2,2,0.75,e,0.9396164940044442
2,2,0.75,c,0.9740678705072581
2,2,0.75,s,0.7034482955932617
2,2,0.75,a,0.9381694793701172
2,2,0.75,b,2.86102294921875e-6
3,2,0.75,e,0.5794875128667658
3,2,0.75,c,0.8397487304040501
3,2,0.75,s,0.4600086212158203
3,2,0.75,a,0.48787879943847656
3,2,0.75,b,9.5367431640625e-7
4,2,0.75,e,0.8277933494437735
4,2,0.75,c,0.9161556010336935
4,2,0.75,s,0.40765380859375
4,2,0.75,a,0.8155441284179688
4,2,0.75,b,0.0
5,2,0.75,e,0.9076871925292188
5,2,0.75,c,0.9687577877863421
5,2,0.75,s,0.7360506057739258
5,2,0.75,a,0.9010295867919922
5,2,0.75,b,0.0
6,2,0.75,e,0.39659229207183533
6,2,0.75,c,0.6870949563516616
6,2,0.75,s,0.21717071533203125
6,2,0.75,a,0.2392873764038086
6,2,0.75,b,9.5367431640625e-7
7,2,0.75,e,0.9181811649697349
7,2,0.75,c,0.9658394997159785
7,2,0.75,s,0.22306346893310547
7,2,0.75,a,0.9151926040649414
7,2,0.75,b,9.5367431640625e-7
8,2,0.75,e,0.5899061263560229
8,2,0.75,c,0.8128536742371105
8,2,0.75,s,0.465576171875
8,2,0.75,a,0.5035686492919922
8,2,0.75,b,9.5367431640625e-7
9,2,0.75,e,0.597781613717981
9,2,0.75,c,0.8407686914982379
9,2,0.75,s,0.2806539535522461
9,2,0.75,a,0.5387821197509766
9,2,0.75,b,9.5367431640625e-7
10,2,0.75,e,0.9335772848851908
10,2,0.75,c,0.9780420874599726
10,2,0.75,s,0.5044527053833008
10,2,0.75,a,0.9316196441650391
10,2,0.75,b,0.0
11,2,0.75,e,0.8491580890811008
11,2,0.75,c,0.9559601218282364
11,2,0.75,s,0.7852344512939453
11,2,0.75,a,0.8415822982788086
11,2,0.75,b,9.5367431640625e-7
12,2,0.75,e,0.9181096216615776
12,2,0.75,c,0.9710623297776882
12,2,0.75,s,0.7717247009277344
12,2,0.75,a,0.9136791229248047
12,2,0.75,b,0.0
13,2,0.75,e,0.9915550279051096
13,2,0.75,c,0.9944908507678667
13,2,0.75,s,0.9058609008789062
13,2,0.75,a,0.9914970397949219
13,2,0.75,b,0.0
14,2,0.75,e,0.7476953694523858
14,2,0.75,c,0.8561953269340656
14,2,0.75,s,0.7080488204956055
14,2,0.75,a,0.7136039733886719
14,2,0.75,b,0.0
15,2,0.75,e,0.7401175022523622
15,2,0.75,c,0.8931490576515865
15,2,0.75,s,0.5102710723876953
15,2,0.75,a,0.7109136581420898
15,2,0.75,b,2.86102294921875e-6
16,2,0.75,e,0.9342831788590097
16,2,0.75,c,0.9629718310009041
16,2,0.75,s,0.6656265258789062
16,2,0.75,a,0.9325361251831055
16,2,0.75,b,0.0
17,2,0.75,e,0.6984525874030884
17,2,0.75,c,0.8741119462417845
17,2,0.75,s,0.6206512451171875
17,2,0.75,a,0.6642847061157227
17,2,0.75,b,0.0
18,2,0.75,e,0.9044706053944656
18,2,0.75,c,0.96270243416073
18,2,0.75,s,0.5992612838745117
18,2,0.75,a,0.899998664855957
18,2,0.75,b,0.0
19,2,0.75,e,0.5029542974431638
19,2,0.75,c,0.7944573516893401
19,2,0.75,s,0.35341644287109375
19,2,0.75,a,0.3889179229736328
19,2,0.75,b,0.0
20,2,0.75,e,0.5666507355617914
20,2,0.75,c,0.8327263140562371
20,2,0.75,s,0.1842641830444336
20,2,0.75,a,0.44901371002197266
20,2,0.75,b,9.5367431640625e-7
1,3,0.75,e,-0.0002116966488375178
1,3,0.75,c,-0.016042780748663103
1,3,0.75,s,1.0
1,3,0.75,a,0.7508764266967773
1,3,0.75,b,0.24912357330322266
2,3,0.75,e,0.9035424502099713
2,3,0.75,c,0.9698501210487377
2,3,0.75,s,0.6746292114257812
2,3,0.75,a,0.8985347747802734
2,3,0.75,b,9.5367431640625e-7
3,3,0.75,e,0.9871927939290638
3,3,0.75,c,0.9944858063122103
3,3,0.75,s,0.8872613906860352
3,3,0.75,a,0.9871530532836914
3,3,0.75,b,0.0
4,3,0.75,e,0.853301877489573
4,3,0.75,c,0.9410454858645589
4,3,0.75,s,0.8309621810913086
4,3,0.75,a,0.8416595458984375
4,3,0.75,b,0.0
5,3,0.75,e,0.9481187007458605
5,3,0.75,c,0.9709588111828399
5,3,0.75,s,0.7970361709594727
5,3,0.75,a,0.9468708038330078
5,3,0.75,b,0.0
6,3,0.75,e,0.6486517675501637
6,3,0.75,c,0.8988866529019153
6,3,0.75,s,0.5725746154785156
6,3,0.75,a,0.6025209426879883
6,3,0.75,b,0.0
7,3,0.75,e,0.9277937238537528
7,3,0.75,c,0.9699433371726616
7,3,0.75,s,0.5594186782836914
7,3,0.75,a,0.9255390167236328
7,3,0.75,b,0.0
8,3,0.75,e,0.7513641102946933
8,3,0.75,c,0.8703586953362937
8,3,0.75,s,0.6696319580078125
8,3,0.75,a,0.7205915451049805
8,3,0.75,b,0.0
9,3,0.75,e,0.7024847682508351
9,3,0.75,c,0.9085291070891823
9,3,0.75,s,0.4738283157348633
9,3,0.75,a,0.6604461669921875
9,3,0.75,b,0.0
10,3,0.75,e,0.947241102832464
10,3,0.75,c,0.9754542845571217
10,3,0.75,s,0.6283092498779297
10,3,0.75,a,0.9460210800170898
10,3,0.75,b,0.0
11,3,0.75,e,0.9628957325680616
11,3,0.75,c,0.9791204140361021
11,3,0.75,s,0.9105358123779297
11,3,0.75,a,0.9622640609741211
11,3,0.75,b,0.0
12,3,0.75,e,0.8310490469203193
12,3,0.75,c,0.9147736329218998
12,3,0.75,s,0.7865476608276367
12,3,0.75,a,0.8164272308349609
12,3,0.75,b,0.0
13,3,0.75,e,0.4796931831842796
13,3,0.75,c,0.7755169489017578
13,3,0.75,s,0.2994670867919922
13,3,0.75,a,0.3637504577636719
13,3,0.75,b,9.5367431640625e-7
14,3,0.75,e,0.8516649665989334
14,3,0.75,c,0.9421050678801682
14,3,0.75,s,0.31452083587646484
14,3,0.75,a,0.8415050506591797
14,3,0.75,b,0.0
15,3,0.75,e,0.4822582492594135
15,3,0.75,c,0.8040523469524946
15,3,0.75,s,0.30170249938964844
15,3,0.75,a,0.3536520004272461
15,3,0.75,b,4.76837158203125e-6
16,3,0.75,e,0.9291482771548648
16,3,0.75,c,0.9604739711451994
16,3,0.75,s,0.33255672454833984
16,3,0.75,a,0.9269075393676758
16,3,0.75,b,0.0
17,3,0.75,e,0.9545604602123458
17,3,0.75,c,0.975615904808599
17,3,0.75,s,0.8838911056518555
17,3,0.75,a,0.9537353515625
17,3,0.75,b,0.0
18,3,0.75,e,0.7860511678216896
18,3,0.75,c,0.904343269570394
18,3,0.75,s,0.7346696853637695
18,3,0.75,a,0.7704401016235352
18,3,0.75,b,0.0
19,3,0.75,e,0.9417532541414096
19,3,0.75,c,0.967063731920069
19,3,0.75,s,0.7265996932983398
19,3,0.75,a,0.9400787353515625
19,3,0.75,b,0.0
20,3,0.75,e,0.7721555495559868
20,3,0.75,c,0.9274577458375711
20,3,0.75,s,0.7122287750244141
20,3,0.75,a,0.756871223449707
20,3,0.75,b,0.0
1,4,0.75,e,2.773495579565547e-5
1,4,0.75,c,-0.016042780748663103
1,4,0.75,s,1.0
1,4,0.75,a,0.7503204345703125
1,4,0.75,b,0.2496795654296875
2,4,0.75,e,0.8697110506485365
2,4,0.75,c,0.9377741986984787
2,4,0.75,s,0.648228645324707
2,4,0.75,a,0.8636550903320312
2,4,0.75,b,0.0
3,4,0.75,e,0.9596123716790282
3,4,0.75,c,0.9756654988854853
3,4,0.75,s,0.8282413482666016
3,4,0.75,a,0.95880126953125
3,4,0.75,b,0.0
4,4,0.75,e,0.5804337923559933
4,4,0.75,c,0.7821139614354029
4,4,0.75,s,0.4789257049560547
4,4,0.75,a,0.4986705780029297
4,4,0.75,b,0.0
5,4,0.75,e,0.7664711952451936
5,4,0.75,c,0.9267512348079905
5,4,0.75,s,0.3807239532470703
5,4,0.75,a,0.7475061416625977
5,4,0.75,b,0.0
6,4,0.75,e,0.9709143065463344
6,4,0.75,c,0.9824285496480405
6,4,0.75,s,0.7283592224121094
6,4,0.75,a,0.970484733581543
6,4,0.75,b,0.0
7,4,0.75,e,0.8520608395707373
7,4,0.75,c,0.9298501800956755
7,4,0.75,s,0.8183927536010742
7,4,0.75,a,0.8423061370849609
7,4,0.75,b,0.0
8,4,0.75,e,0.7705739654903222
8,4,0.75,c,0.8832022862455625
8,4,0.75,s,0.6351652145385742
8,4,0.75,a,0.7541418075561523
8,4,0.75,b,0.0
9,4,0.75,e,0.8891240888393321
9,4,0.75,c,0.9373105462481641
9,4,0.75,s,0.664586067199707
9,4,0.75,a,0.8834733963012695
9,4,0.75,b,0.0
10,4,0.75,e,0.9218193806672287
10,4,0.75,c,0.9608552068785767
10,4,0.75,s,0.8131837844848633
10,4,0.75,a,0.9194478988647461
10,4,0.75,b,0.0
11,4,0.75,e,0.9015230210983839
11,4,0.75,c,0.9603489583644288
11,4,0.75,s,0.8231620788574219
11,4,0.75,a,0.895503044128418
11,4,0.75,b,0.0
12,4,0.75,e,0.9523330785517145
12,4,0.75,c,0.9700177282584279
12,4,0.75,s,0.8523349761962891
12,4,0.75,a,0.9508905410766602
12,4,0.75,b,0.0
13,4,0.75,e,0.8654089130513428
13,4,0.75,c,0.9647386557120027
13,4,0.75,s,0.8131895065307617
13,4,0.75,a,0.8553676605224609
13,4,0.75,b,0.0
14,4,0.75,e,0.9528252965118369
14,4,0.75,c,0.9752360425632397
14,4,0.75,s,0.8147544860839844
14,4,0.75,a,0.9518537521362305
14,4,0.75,b,0.0
15,4,0.75,e,0.9605844067591923
15,4,0.75,c,0.9807829710135006
15,4,0.75,s,0.9143905639648438
15,4,0.75,a,0.9596500396728516
15,4,0.75,b,0.0
16,4,0.75,e,0.5332113933290586
16,4,0.75,c,0.7626112631002594
16,4,0.75,s,0.41338348388671875
16,4,0.75,a,0.4309349060058594
16,4,0.75,b,0.0
17,4,0.75,e,0.7146900566224743
17,4,0.75,c,0.8876291642205214
17,4,0.75,s,0.2979621887207031
17,4,0.75,a,0.6830053329467773
17,4,0.75,b,0.0
18,4,0.75,e,0.7184360642375917
18,4,0.75,c,0.9236260572777731
18,4,0.75,s,0.47377967834472656
18,4,0.75,a,0.6830482482910156
18,4,0.75,b,0.0
19,4,0.75,e,0.8314964310739964
19,4,0.75,c,0.9083292396143683
19,4,0.75,s,0.5543336868286133
19,4,0.75,a,0.8122482299804688
19,4,0.75,b,0.0
20,4,0.75,e,0.9082404607789688
20,4,0.75,c,0.9500331328432365
20,4,0.75,s,0.7367658615112305
20,4,0.75,a,0.9038057327270508
20,4,0.75,b,0.0
1,5,0.75,e,-0.00014396898378191898
1,5,0.75,c,-0.016042780748663103
1,5,0.75,s,1.0
1,5,0.75,a,0.7502889633178711
1,5,0.75,b,0.2497110366821289
2,5,0.75,e,0.8006822512952498
2,5,0.75,c,0.9057130954722857
2,5,0.75,s,0.5878667831420898
2,5,0.75,a,0.7831630706787109
2,5,0.75,b,0.0
3,5,0.75,e,0.5634951987166656
3,5,0.75,c,0.7881159445564512
3,5,0.75,s,0.37862300872802734
3,5,0.75,a,0.4797382354736328
3,5,0.75,b,0.0
4,5,0.75,e,0.9553121419033854
4,5,0.75,c,0.9740173966532071
4,5,0.75,s,0.4605855941772461
4,5,0.75,a,0.9544792175292969
4,5,0.75,b,0.0
5,5,0.75,e,0.572949408411962
5,5,0.75,c,0.792937568428446
5,5,0.75,s,0.4749336242675781
5,5,0.75,a,0.49665069580078125
5,5,0.75,b,0.0
6,5,0.75,e,0.8132729196201632
6,5,0.75,c,0.9105049447626434
6,5,0.75,s,0.39766407012939453
6,5,0.75,a,0.7982511520385742
6,5,0.75,b,9.5367431640625e-7
7,5,0.75,e,0.5621921565974269
7,5,0.75,c,0.8367371849383052
7,5,0.75,s,0.38363075256347656
7,5,0.75,a,0.47754383087158203
7,5,0.75,b,2.86102294921875e-6
8,5,0.75,e,0.45019444636485234
8,5,0.75,c,0.730344221093653
8,5,0.75,s,0.16100692749023438
8,5,0.75,a,0.31806182861328125
8,5,0.75,b,2.86102294921875e-6
9,5,0.75,e,0.9199039278301633
9,5,0.75,c,0.9695940564413856
9,5,0.75,s,0.29587459564208984
9,5,0.75,a,0.9165821075439453
9,5,0.75,b,0.0
10,5,0.75,e,0.8001967107105555
10,5,0.75,c,0.9217022998039185
10,5,0.75,s,0.7182998657226562
10,5,0.75,a,0.7824935913085938
10,5,0.75,b,9.5367431640625e-7
11,5,0.75,e,0.9559407691043944
11,5,0.75,c,0.9778711366194233
11,5,0.75,s,0.7476882934570312
11,5,0.75,a,0.9549570083618164
11,5,0.75,b,0.0
12,5,0.75,e,0.581260832998292
12,5,0.75,c,0.8326634010624313
12,5,0.75,s,0.4858274459838867
12,5,0.75,a,0.5073728561401367
12,5,0.75,b,0.0
13,5,0.75,e,0.9441122754890504
13,5,0.75,c,0.9798419280061689
13,5,0.75,s,0.4800081253051758
13,5,0.75,a,0.9429197311401367
13,5,0.75,b,0.0
14,5,0.75,e,0.9554743067352086
14,5,0.75,c,0.979292029900532
14,5,0.75,s,0.8998241424560547
14,5,0.75,a,0.9545879364013672
14,5,0.75,b,0.0
15,5,0.75,e,0.7948433634388369
15,5,0.75,c,0.9005166419957076
15,5,0.75,s,0.7376317977905273
15,5,0.75,a,0.7719821929931641
15,5,0.75,b,0.0
16,5,0.75,e,0.9183500071769862
16,5,0.75,c,0.9653553569428566
16,5,0.75,s,0.7092094421386719
16,5,0.75,a,0.9149408340454102
16,5,0.75,b,0.0
17,5,0.75,e,0.616664277517637
17,5,0.75,c,0.8466680085454525
17,5,0.75,s,0.5107412338256836
17,5,0.75,a,0.556330680847168
17,5,0.75,b,9.5367431640625e-7
18,5,0.75,e,0.723102595751
18,5,0.75,c,0.8853593764186543
18,5,0.75,s,0.3898448944091797
18,5,0.75,a,0.6871271133422852
18,5,0.75,b,0.0
19,5,0.75,e,0.5641629362594673
19,5,0.75,c,0.752689854507542
19,5,0.75,s,0.33878326416015625
19,5,0.75,a,0.4796171188354492
19,5,0.75,b,1.9073486328125e-6
20,5,0.75,e,0.6130899738420972
20,5,0.75,c,0.852536854985006
20,5,0.75,s,0.27400875091552734
20,5,0.75,a,0.5515623092651367
20,5,0.75,b,9.5367431640625e-7
1,6,0.75,e,-0.00012202903594700669
1,6,0.75,c,-0.016042780748663103
1,6,0.75,s,1.0
1,6,0.75,a,0.7501993179321289
1,6,0.75,b,0.2498006820678711
2,6,0.75,e,0.6706871064626191
2,6,0.75,c,0.8919224796427637
2,6,0.75,s,0.4598560333251953
2,6,0.75,a,0.6129121780395508
2,6,0.75,b,0.0
3,6,0.75,e,0.7556786487319676
3,6,0.75,c,0.8847901712619782
3,6,0.75,s,0.4556236267089844
3,6,0.75,a,0.7313985824584961
3,6,0.75,b,0.0
4,6,0.75,e,0.5087550288685595
4,6,0.75,c,0.7293984224348602
4,6,0.75,s,0.2952089309692383
4,6,0.75,a,0.39629554748535156
4,6,0.75,b,0.0
5,6,0.75,e,0.46962083930650406
5,6,0.75,c,0.7364536956769754
5,6,0.75,s,0.16376876831054688
5,6,0.75,a,0.3587675094604492
5,6,0.75,b,1.9073486328125e-6
6,6,0.75,e,0.9431049457101953
6,6,0.75,c,0.9713076374400484
6,6,0.75,s,0.34468555450439453
6,6,0.75,a,0.9402303695678711
6,6,0.75,b,0.0
7,6,0.75,e,0.7415989256866065
7,6,0.75,c,0.8883540756033256
7,6,0.75,s,0.6786556243896484
7,6,0.75,a,0.7206697463989258
7,6,0.75,b,0.0
8,6,0.75,e,0.9427348283293281
8,6,0.75,c,0.9737873429562591
8,6,0.75,s,0.6832714080810547
8,6,0.75,a,0.9411716461181641
8,6,0.75,b,0.0
9,6,0.75,e,0.8868451959968275
9,6,0.75,c,0.9549226953131643
9,6,0.75,s,0.82891845703125
9,6,0.75,a,0.8806028366088867
9,6,0.75,b,0.0
10,6,0.75,e,0.9672398422393742
10,6,0.75,c,0.9812341035369296
10,6,0.75,s,0.8518762588500977
10,6,0.75,a,0.9670038223266602
10,6,0.75,b,0.0
11,6,0.75,e,0.5850039788810831
11,6,0.75,c,0.8378197421693904
11,6,0.75,s,0.49894237518310547
11,6,0.75,a,0.514653205871582
11,6,0.75,b,0.0
12,6,0.75,e,0.7232027563824203
12,6,0.75,c,0.8592937160100931
12,6,0.75,s,0.17831039428710938
12,6,0.75,a,0.3451719284057617
12,6,0.75,b,0.0
13,6,0.75,e,0.9473441251962105
13,6,0.75,c,0.9723190638548705
13,6,0.75,s,0.6484317779541016
13,6,0.75,a,0.47260475158691406
13,6,0.75,b,0.0
14,6,0.75,e,0.7019286382687587
14,6,0.75,c,0.8892452357560051
14,6,0.75,s,0.6251440048217773
14,6,0.75,a,0.334075927734375
14,6,0.75,b,0.0
15,6,0.75,e,0.6836784173132134
15,6,0.75,c,0.9019445713955745
15,6,0.75,s,0.42955970764160156
15,6,0.75,a,0.3174581527709961
15,6,0.75,b,9.5367431640625e-7
16,6,0.75,e,0.5565993777210752
16,6,0.75,c,0.814830284204423
16,6,0.75,s,0.30786895751953125
16,6,0.75,a,0.24892902374267578
16,6,0.75,b,2.86102294921875e-6
17,6,0.75,e,0.6537294346077828
17,6,0.75,c,0.8502396208108882
17,6,0.75,s,0.29539966583251953
17,6,0.75,a,0.2981386184692383
17,6,0.75,b,1.9073486328125e-6
18,6,0.75,e,0.8508236172950033
18,6,0.75,c,0.9298517133139982
18,6,0.75,s,0.5050773620605469
18,6,0.75,a,0.4246501922607422
18,6,0.75,b,0.0
19,6,0.75,e,0.699277720223836
19,6,0.75,c,0.8855599950144047
19,6,0.75,s,0.5617227554321289
19,6,0.75,a,0.3343086242675781
19,6,0.75,b,0.0
20,6,0.75,e,0.9581462108171908
20,6,0.75,c,0.9756297705482717
20,6,0.75,s,0.6403512954711914
20,6,0.75,a,0.47884368896484375
20,6,0.75,b,0.0
1,7,0.75,e,0.0001317112303176311
1,7,0.75,c,-0.016042780748663103
1,7,0.75,s,1.0
1,7,0.75,a,0.7501277923583984
1,7,0.75,b,0.24987220764160156
2,7,0.75,e,0.8679959190743116
2,7,0.75,c,0.9691195288134161
2,7,0.75,s,0.6456308364868164
2,7,0.75,a,0.8608675003051758
2,7,0.75,b,0.0
3,7,0.75,e,0.9426184512147254
3,7,0.75,c,0.978043589796457
3,7,0.75,s,0.8117179870605469
3,7,0.75,a,0.9413309097290039
3,7,0.75,b,0.0
4,7,0.75,e,0.8986603348613156
4,7,0.75,c,0.9559124589883967
4,7,0.75,s,0.8415079116821289
4,7,0.75,a,0.8949470520019531
4,7,0.75,b,0.0
5,7,0.75,e,0.6782115546592186
5,7,0.75,c,0.8502606141015501
5,7,0.75,s,0.5735435485839844
5,7,0.75,a,0.6409702301025391
5,7,0.75,b,1.9073486328125e-6
6,7,0.75,e,0.9298427241993785
6,7,0.75,c,0.971817488932599
6,7,0.75,s,0.5944042205810547
6,7,0.75,a,0.9266633987426758
6,7,0.75,b,0.0
7,7,0.75,e,0.9388991531013201
7,7,0.75,c,0.9715125349301844
7,7,0.75,s,0.8673095703125
7,7,0.75,a,0.936553955078125
7,7,0.75,b,0.0
8,7,0.75,e,0.9888917090201064
8,7,0.75,c,0.9934498370962946
8,7,0.75,s,0.9267196655273438
8,7,0.75,a,0.9888648986816406
8,7,0.75,b,0.0
9,7,0.75,e,0.7876594613890663
9,7,0.75,c,0.9053209635459404
9,7,0.75,s,0.7589006423950195
9,7,0.75,a,0.7666444778442383
9,7,0.75,b,0.0
10,7,0.75,e,0.7798269000120026
10,7,0.75,c,0.8982402349105697
10,7,0.75,s,0.582249641418457
10,7,0.75,a,0.760066032409668
10,7,0.75,b,0.0
11,7,0.75,e,0.7674832945779259
11,7,0.75,c,0.9118786953342215
11,7,0.75,s,0.5727310180664062
11,7,0.75,a,0.7507972717285156
11,7,0.75,b,0.0
12,7,0.75,e,0.9490497176626811
12,7,0.75,c,0.9749637914495156
12,7,0.75,s,0.7111339569091797
12,7,0.75,a,0.9478416442871094
12,7,0.75,b,0.0
13,7,0.75,e,0.8900493822915002
13,7,0.75,c,0.9464438853704578
13,7,0.75,s,0.8394012451171875
13,7,0.75,a,0.8848657608032227
13,7,0.75,b,0.0
14,7,0.75,e,0.9331823658241624
14,7,0.75,c,0.9602899936042517
14,7,0.75,s,0.8265457153320312
14,7,0.75,a,0.9307489395141602
14,7,0.75,b,0.0
15,7,0.75,e,0.911830980937691
15,7,0.75,c,0.9645469726467509
15,7,0.75,s,0.8451604843139648
15,7,0.75,a,0.9088277816772461
15,7,0.75,b,0.0
16,7,0.75,e,0.9470598597851321
16,7,0.75,c,0.9755683558173717
16,7,0.75,s,0.8602161407470703
16,7,0.75,a,0.9460458755493164
16,7,0.75,b,0.0
17,7,0.75,e,0.591112823486943
17,7,0.75,c,0.7897615238336514
17,7,0.75,s,0.4945392608642578
17,7,0.75,a,0.5210332870483398
17,7,0.75,b,0.0
18,7,0.75,e,0.8722694393482424
18,7,0.75,c,0.9498201920571673
18,7,0.75,s,0.45241260528564453
18,7,0.75,a,0.8658046722412109
18,7,0.75,b,0.0
19,7,0.75,e,0.8067262299683805
19,7,0.75,c,0.9195585694804972
19,7,0.75,s,0.6869983673095703
19,7,0.75,a,0.7947673797607422
19,7,0.75,b,0.0
20,7,0.75,e,0.8945432559545555
20,7,0.75,c,0.9429632095978805
20,7,0.75,s,0.7082910537719727
20,7,0.75,a,0.8894748687744141
20,7,0.75,b,0.0
1,8,0.75,e,-9.818126656123247e-5
1,8,0.75,c,-0.016042780748663103
1,8,0.75,s,1.0
1,8,0.75,a,0.7501811981201172
1,8,0.75,b,0.2498188018798828
2,8,0.75,e,0.8083478782866131
2,8,0.75,c,0.943552645985387
2,8,0.75,s,0.10871219635009766
2,8,0.75,a,0.1452188491821289
2,8,0.75,b,0.0
3,8,0.75,e,0.9541445551142579
3,8,0.75,c,0.9795752405637458
3,8,0.75,s,0.7333707809448242
3,8,0.75,a,0.00365447998046875
3,8,0.75,b,0.0
4,8,0.75,e,0.9299686404217354
4,8,0.75,c,0.964788448944462
4,8,0.75,s,0.8857440948486328
4,8,0.75,a,0.0020198822021484375
4,8,0.75,b,0.0
5,8,0.75,e,0.8292967128258526
5,8,0.75,c,0.9152096032802656
5,8,0.75,s,0.7578191757202148
5,8,0.75,a,0.008943557739257812
5,8,0.75,b,0.0
6,8,0.75,e,0.9215351152561502
6,8,0.75,c,0.9591651201216375
6,8,0.75,s,0.7497730255126953
6,8,0.75,a,0.0035867691040039062
6,8,0.75,b,0.0
7,8,0.75,e,0.9790616584792903
7,8,0.75,c,0.9873263597877445
7,8,0.75,s,0.8995304107666016
7,8,0.75,a,0.000926971435546875
7,8,0.75,b,0.0
8,8,0.75,e,0.8861440715768858
8,8,0.75,c,0.9447582467925376
8,8,0.75,s,0.8595952987670898
8,8,0.75,a,0.01959514617919922
8,8,0.75,b,0.0
9,8,0.75,e,0.6742070372239594
9,8,0.75,c,0.8718607595028498
9,8,0.75,s,0.5311269760131836
9,8,0.75,a,0.013054847717285156
9,8,0.75,b,0.0
10,8,0.75,e,0.9067542677908473
10,8,0.75,c,0.9476953780237911
10,8,0.75,s,0.5515985488891602
10,8,0.75,a,0.010468482971191406
10,8,0.75,b,0.0
11,8,0.75,e,0.6133456219299127
11,8,0.75,c,0.8595481853874951
11,8,0.75,s,0.4924278259277344
11,8,0.75,a,0.03514671325683594
11,8,0.75,b,9.5367431640625e-7
12,8,0.75,e,0.6055998664334132
12,8,0.75,c,0.8709816256491164
12,8,0.75,s,0.2945098876953125
12,8,0.75,a,0.0028066635131835938
12,8,0.75,b,0.0
13,8,0.75,e,0.9310017257915272
13,8,0.75,c,0.9625013138039119
13,8,0.75,s,0.502406120300293
13,8,0.75,a,0.000209808349609375
13,8,0.75,b,0.0
14,8,0.75,e,0.741349954974219
14,8,0.75,c,0.9139210672706167
14,8,0.75,s,0.6727848052978516
14,8,0.75,a,0.0001964569091796875
14,8,0.75,b,0.0
15,8,0.75,e,0.7388907729951579
15,8,0.75,c,0.8943022295929469
15,8,0.75,s,0.5167007446289062
15,8,0.75,a,0.0006923675537109375
15,8,0.75,b,9.5367431640625e-7
16,8,0.75,e,0.681452943474133
16,8,0.75,c,0.8622713849503943
16,8,0.75,s,0.46563148498535156
16,8,0.75,a,0.019242286682128906
16,8,0.75,b,0.0
17,8,0.75,e,0.6185511130314395
17,8,0.75,c,0.7788044323319233
17,8,0.75,s,0.36683177947998047
17,8,0.75,a,0.005621910095214844
17,8,0.75,b,0.0
18,8,0.75,e,0.722819284250697
18,8,0.75,c,0.8906470449617564
18,8,0.75,s,0.3950166702270508
18,8,0.75,a,0.024812698364257812
18,8,0.75,b,0.0
19,8,0.75,e,0.6187151856848137
19,8,0.75,c,0.8241644997040998
19,8,0.75,s,0.3966341018676758
19,8,0.75,a,0.00029277801513671875
19,8,0.75,b,9.5367431640625e-7
20,8,0.75,e,0.9446369264155374
20,8,0.75,c,0.9676940939618364
20,8,0.75,s,0.5387744903564453
20,8,0.75,a,0.0011577606201171875
20,8,0.75,b,0.0
1,9,0.75,e,-0.0002298209535707062
1,9,0.75,c,0.03743315508021384
1,9,0.75,s,1.0
1,9,0.75,a,0.7497577667236328
1,9,0.75,b,0.2502422332763672
2,9,0.75,e,0.6817963513532882
2,9,0.75,c,0.8952152027242462
2,9,0.75,s,0.4787015914916992
2,9,0.75,a,0.6388759613037109
2,9,0.75,b,0.0
3,9,0.75,e,0.8581076799761942
3,9,0.75,c,0.927222006274147
3,9,0.75,s,0.5459394454956055
3,9,0.75,a,0.849644660949707
3,9,0.75,b,0.0
4,9,0.75,e,0.8428279371753409
4,9,0.75,c,0.9116250624122122
4,9,0.75,s,0.7054929733276367
4,9,0.75,a,0.8329343795776367
4,9,0.75,b,0.0
5,9,0.75,e,0.8885507884632982
5,9,0.75,c,0.9541266585531525
5,9,0.75,s,0.7347183227539062
5,9,0.75,a,0.8808145523071289
5,9,0.75,b,9.5367431640625e-7
6,9,0.75,e,0.5183952511650649
6,9,0.75,c,0.7791090639667857
6,9,0.75,s,0.3693714141845703
6,9,0.75,a,0.4185152053833008
6,9,0.75,b,0.0
7,9,0.75,e,0.8219849867321742
7,9,0.75,c,0.9132506595208973
7,9,0.75,s,0.34269046783447266
7,9,0.75,a,0.8104162216186523
7,9,0.75,b,0.0
8,9,0.75,e,0.9346513884183261
8,9,0.75,c,0.9659343803277958
8,9,0.75,s,0.7560701370239258
8,9,0.75,a,0.9328107833862305
8,9,0.75,b,0.0
9,9,0.75,e,0.8864626777758797
9,9,0.75,c,0.9501706804826333
9,9,0.75,s,0.8193445205688477
9,9,0.75,a,0.8791093826293945
9,9,0.75,b,0.0
10,9,0.75,e,0.9602247823968548
10,9,0.75,c,0.9779208392529135
10,9,0.75,s,0.8441944122314453
10,9,0.75,a,0.9593687057495117
10,9,0.75,b,0.0
11,9,0.75,e,0.8393661949713019
11,9,0.75,c,0.8976628749299371
11,9,0.75,s,0.7895574569702148
11,9,0.75,a,0.8239231109619141
11,9,0.75,b,0.0
12,9,0.75,e,0.6569565147610658
12,9,0.75,c,0.8653250900714998
12,9,0.75,s,0.49903011322021484
12,9,0.75,a,0.6039552688598633
12,9,0.75,b,0.0
13,9,0.75,e,0.9604737531092423
13,9,0.75,c,0.9830942967477665
13,9,0.75,s,0.58355712890625
13,9,0.75,a,0.9600391387939453
13,9,0.75,b,0.0
14,9,0.75,e,0.5864377067765559
14,9,0.75,c,0.8373174118177239
14,9,0.75,s,0.4910926818847656
14,9,0.75,a,0.5110969543457031
14,9,0.75,b,0.0
15,9,0.75,e,0.9577331674514292
15,9,0.75,c,0.9823355941715773
15,9,0.75,s,0.49627685546875
15,9,0.75,a,0.9570579528808594
15,9,0.75,b,0.0
16,9,0.75,e,0.9054302396345492
16,9,0.75,c,0.9543168068036649
16,9,0.75,s,0.8624801635742188
16,9,0.75,a,0.9012336730957031
16,9,0.75,b,0.0
17,9,0.75,e,0.735821088119821
17,9,0.75,c,0.8877468143781228
17,9,0.75,s,0.6331901550292969
17,9,0.75,a,0.6976594924926758
17,9,0.75,b,0.0
18,9,0.75,e,0.9583904119757011
18,9,0.75,c,0.9772649791053144
18,9,0.75,s,0.6686792373657227
18,9,0.75,a,0.9574975967407227
18,9,0.75,b,9.5367431640625e-7
19,9,0.75,e,0.8590177108559554
19,9,0.75,c,0.9273440353123997
19,9,0.75,s,0.8149614334106445
19,9,0.75,a,0.8500070571899414
19,9,0.75,b,0.0
20,9,0.75,e,0.7554086919825206
20,9,0.75,c,0.9007687477938756
20,9,0.75,s,0.6290397644042969
20,9,0.75,a,0.7338190078735352
20,9,0.75,b,0.0
1,10,0.75,e,-7.624131872632018e-5
1,10,0.75,c,-0.016042780748663103
1,10,0.75,s,1.0
1,10,0.75,a,0.749943733215332
1,10,0.75,b,0.25005626678466797
2,10,0.75,e,0.5822881949034312
2,10,0.75,c,0.8197205172249787
2,10,0.75,s,0.37702465057373047
2,10,0.75,a,0.5030622482299805
2,10,0.75,b,9.5367431640625e-7
3,10,0.75,e,0.7725027730782436
3,10,0.75,c,0.8963429824174963
3,10,0.75,s,0.38019657135009766
3,10,0.75,a,0.7521877288818359
3,10,0.75,b,0.0
4,10,0.75,e,0.45224821626435524
4,10,0.75,c,0.7824783826732297
4,10,0.75,s,0.2523460388183594
4,10,0.75,a,0.32607555389404297
4,10,0.75,b,2.86102294921875e-6
5,10,0.75,e,0.7202027069936898
5,10,0.75,c,0.8680224098934722
5,10,0.75,s,0.23589420318603516
5,10,0.75,a,0.6910533905029297
5,10,0.75,b,9.5367431640625e-7
6,10,0.75,e,0.5480761849425995
6,10,0.75,c,0.7640237696686698
6,10,0.75,s,0.3113260269165039
6,10,0.75,a,0.4442291259765625
6,10,0.75,b,0.0
7,10,0.75,e,0.9224613626190936
7,10,0.75,c,0.9561083158567991
7,10,0.75,s,0.40876007080078125
7,10,0.75,a,0.9196977615356445
7,10,0.75,b,9.5367431640625e-7
8,10,0.75,e,0.6126988704241705
8,10,0.75,c,0.8633945389450256
8,10,0.75,s,0.5002155303955078
8,10,0.75,a,0.5408439636230469
8,10,0.75,b,9.5367431640625e-7
9,10,0.75,e,0.6737272201039176
9,10,0.75,c,0.8491597623599894
9,10,0.75,s,0.3475618362426758
9,10,0.75,a,0.6318178176879883
9,10,0.75,b,3.814697265625e-6
10,10,0.75,e,0.9393560763627515
10,10,0.75,c,0.9656285339505921
10,10,0.75,s,0.5942564010620117
10,10,0.75,a,0.9385967254638672
10,10,0.75,b,0.0
11,10,0.75,e,0.7780230547356626
11,10,0.75,c,0.8892281763024036
11,10,0.75,s,0.7120571136474609
11,10,0.75,a,0.7593507766723633
11,10,0.75,b,0.0
12,10,0.75,e,0.6166747705361667
12,10,0.75,c,0.840758994459103
12,10,0.75,s,0.41350841522216797
12,10,0.75,a,0.5370082855224609
12,10,0.75,b,3.814697265625e-6
13,10,0.75,e,0.9292007422475135
13,10,0.75,c,0.9712540697125704
13,10,0.75,s,0.5136003494262695
13,10,0.75,a,0.9266815185546875
13,10,0.75,b,0.0
14,10,0.75,e,0.638877997745098
14,10,0.75,c,0.8597096405571295
14,10,0.75,s,0.5309028625488281
14,10,0.75,a,0.5682611465454102
14,10,0.75,b,0.0
15,10,0.75,e,0.925808635530081
15,10,0.75,c,0.9711123592665554
15,10,0.75,s,0.5277738571166992
15,10,0.75,a,0.9230766296386719
15,10,0.75,b,0.0
16,10,0.75,e,0.9403586365877296
16,10,0.75,c,0.9714657589044615
16,10,0.75,s,0.8687715530395508
16,10,0.75,a,0.9390630722045898
16,10,0.75,b,0.0
17,10,0.75,e,0.7633499991879834
17,10,0.75,c,0.9351450423637434
17,10,0.75,s,0.6918544769287109
17,10,0.75,a,0.7354822158813477
17,10,0.75,b,0.0
18,10,0.75,e,0.8139273024121089
18,10,0.75,c,0.9270408601287257
18,10,0.75,s,0.5903282165527344
18,10,0.75,a,0.7959308624267578
18,10,0.75,b,0.0
19,10,0.75,e,0.5992506363121447
19,10,0.75,c,0.8264970671406
19,10,0.75,s,0.4316272735595703
19,10,0.75,a,0.5342702865600586
19,10,0.75,b,9.5367431640625e-7
20,10,0.75,e,0.7575006183130407
20,10,0.75,c,0.9002571896250808
20,10,0.75,s,0.3916788101196289
20,10,0.75,a,0.727757453918457
20,10,0.75,b,1.9073486328125e-6
1,11,0.75,e,-0.00010390473121381827
1,11,0.75,c,-0.016042780748663103
1,11,0.75,s,1.0
1,11,0.75,a,0.7504243850708008
1,11,0.75,b,0.24957561492919922
2,11,0.75,e,0.9403987008402976
2,11,0.75,c,0.9673391905886831
2,11,0.75,s,0.7041816711425781
2,11,0.75,a,0.9384880065917969
2,11,0.75,b,0.0
3,11,0.75,e,0.9815275178337792
3,11,0.75,c,0.9877074166989351
3,11,0.75,s,0.9214057922363281
3,11,0.75,a,0.9812459945678711
3,11,0.75,b,0.0
4,11,0.75,e,0.985318359255342
4,11,0.75,c,0.9920675783969648
4,11,0.75,s,0.9665889739990234
4,11,0.75,a,0.9850063323974609
4,11,0.75,b,0.0
5,11,0.75,e,0.9537734838226153
5,11,0.75,c,0.9762227973833372
5,11,0.75,s,0.9382247924804688
5,11,0.75,a,0.9526948928833008
5,11,0.75,b,0.0
6,11,0.75,e,0.9759013520802874
6,11,0.75,c,0.985520610633395
6,11,0.75,s,0.9294071197509766
6,11,0.75,a,0.9755573272705078
6,11,0.75,b,9.5367431640625e-7
7,11,0.75,e,0.8582498126817334
7,11,0.75,c,0.9409402341545058
7,11,0.75,s,0.8315553665161133
7,11,0.75,a,0.8518409729003906
7,11,0.75,b,0.0
8,11,0.75,e,0.920288353872662
8,11,0.75,c,0.9603714658813666
8,11,0.75,s,0.7826080322265625
8,11,0.75,a,0.9182405471801758
8,11,0.75,b,0.0
9,11,0.75,e,0.6094031086950564
9,11,0.75,c,0.8204625932098097
9,11,0.75,s,0.5030508041381836
9,11,0.75,a,0.5449323654174805
9,11,0.75,b,0.0
10,11,0.75,e,0.818505120223402
10,11,0.75,c,0.9226231919675136
10,11,0.75,s,0.4436759948730469
10,11,0.75,a,0.8090543746948242
10,11,0.75,b,0.0
11,11,0.75,e,0.8196774765664068
11,11,0.75,c,0.912129472828561
11,11,0.75,s,0.6507863998413086
11,11,0.75,a,0.8036127090454102
11,11,0.75,b,0.0
12,11,0.75,e,0.7696744276290908
12,11,0.75,c,0.9142766457044522
12,11,0.75,s,0.5999736785888672
12,11,0.75,a,0.7453737258911133
12,11,0.75,b,9.5367431640625e-7
13,11,0.75,e,0.7384452966630317
13,11,0.75,c,0.8598043224370013
13,11,0.75,s,0.5292606353759766
13,11,0.75,a,0.7001056671142578
13,11,0.75,b,0.0
14,11,0.75,e,0.7377527574400689
14,11,0.75,c,0.8842742513757923
14,11,0.75,s,0.5007848739624023
14,11,0.75,a,0.7005519866943359
14,11,0.75,b,2.86102294921875e-6
15,11,0.75,e,0.7428199314791581
15,11,0.75,c,0.917244175078062
15,11,0.75,s,0.5047292709350586
15,11,0.75,a,0.713770866394043
15,11,0.75,b,0.0
16,11,0.75,e,0.9466754337426334
16,11,0.75,c,0.9742431294465863
16,11,0.75,s,0.6763057708740234
16,11,0.75,a,0.9451904296875
16,11,0.75,b,0.0
17,11,0.75,e,0.7641188512729808
17,11,0.75,c,0.8813603538480805
17,11,0.75,s,0.7102937698364258
17,11,0.75,a,0.7459678649902344
17,11,0.75,b,0.0
18,11,0.75,e,0.6059966933159925
18,11,0.75,c,0.8729008761336177
18,11,0.75,s,0.3998098373413086
18,11,0.75,a,0.5293827056884766
18,11,0.75,b,9.5367431640625e-7
19,11,0.75,e,0.5328155203572549
19,11,0.75,c,0.7440404300425122
19,11,0.75,s,0.2423105239868164
19,11,0.75,a,0.43857860565185547
19,11,0.75,b,0.0
20,11,0.75,e,0.6553930550001343
20,11,0.75,c,0.8453277455703666
20,11,0.75,s,0.27222633361816406
20,11,0.75,a,0.6072158813476562
20,11,0.75,b,4.76837158203125e-6
1,12,0.75,e,0.00020134671692409188
1,12,0.75,c,-0.016042780748663103
1,12,0.75,s,1.0
1,12,0.75,a,0.750309944152832
1,12,0.75,b,0.24969005584716797
2,12,0.75,e,0.908783236010189
2,12,0.75,c,0.950280096706995
2,12,0.75,s,0.6795597076416016
2,12,0.75,a,0.9056644439697266
2,12,0.75,b,0.0
3,12,0.75,e,0.6403346194991811
3,12,0.75,c,0.8474307521714863
3,12,0.75,s,0.5349760055541992
3,12,0.75,a,0.5913028717041016
3,12,0.75,b,0.0
4,12,0.75,e,0.44485063820088805
4,12,0.75,c,0.7495256035607413
4,12,0.75,s,0.20277881622314453
4,12,0.75,a,0.3235139846801758
4,12,0.75,b,0.0
5,12,0.75,e,0.9403424201045472
5,12,0.75,c,0.968816915797277
5,12,0.75,s,0.3086566925048828
5,12,0.75,a,0.938908576965332
5,12,0.75,b,0.0
6,12,0.75,e,0.904216865128201
6,12,0.75,c,0.9536887022469726
6,12,0.75,s,0.8456993103027344
6,12,0.75,a,0.8992748260498047
6,12,0.75,b,0.0
7,12,0.75,e,0.8034571777409786
7,12,0.75,c,0.923634479010947
7,12,0.75,s,0.7109413146972656
7,12,0.75,a,0.7891454696655273
7,12,0.75,b,0.0
8,12,0.75,e,0.9071014913131042
8,12,0.75,c,0.965279297957515
8,12,0.75,s,0.7139196395874023
8,12,0.75,a,0.9040050506591797
8,12,0.75,b,0.0
9,12,0.75,e,0.9536809544773984
9,12,0.75,c,0.9759345305480276
9,12,0.75,s,0.8616542816162109
9,12,0.75,a,0.9528446197509766
9,12,0.75,b,0.0
10,12,0.75,e,0.9363722434572035
10,12,0.75,c,0.9740185124104705
10,12,0.75,s,0.8914270401000977
10,12,0.75,a,0.9349641799926758
10,12,0.75,b,0.0
11,12,0.75,e,0.9796006180674087
11,12,0.75,c,0.9875598825451806
11,12,0.75,s,0.9165430068969727
11,12,0.75,a,0.9793472290039062
11,12,0.75,b,0.0
12,12,0.75,e,0.9387112326785603
12,12,0.75,c,0.980179129662618
12,12,0.75,s,0.45816993713378906
12,12,0.75,a,0.46820068359375
12,12,0.75,b,0.0
13,12,0.75,e,0.7208151177115165
13,12,0.75,c,0.8761446949799938
13,12,0.75,s,0.6436805725097656
13,12,0.75,a,0.3420829772949219
13,12,0.75,b,0.0
14,12,0.75,e,0.9529178258570536
14,12,0.75,c,0.977314272651411
14,12,0.75,s,0.6519041061401367
14,12,0.75,a,0.47467803955078125
14,12,0.75,b,0.0
15,12,0.75,e,0.694775261363802
15,12,0.75,c,0.8726960853581115
15,12,0.75,s,0.6198263168334961
15,12,0.75,a,0.32729148864746094
15,12,0.75,b,0.0
16,12,0.75,e,0.9472668584234006
16,12,0.75,c,0.9750940869156364
16,12,0.75,s,0.6180868148803711
16,12,0.75,a,0.47612571716308594
16,12,0.75,b,0.0
17,12,0.75,e,0.5251851880645825
17,12,0.75,c,0.7947906579754082
17,12,0.75,s,0.4126148223876953
17,12,0.75,a,0.22276782989501953
17,12,0.75,b,0.0
18,12,0.75,e,0.5843295639628534
18,12,0.75,c,0.8321647480870826
18,12,0.75,s,0.23240089416503906
18,12,0.75,a,0.25653934478759766
18,12,0.75,b,0.0
19,12,0.75,e,0.7933476313429612
19,12,0.75,c,0.918767774043063
19,12,0.75,s,0.4027137756347656
19,12,0.75,a,0.38960742950439453
19,12,0.75,b,0.0

